Random-prime--fixed-vector randomised lattice-based algorithm for high-dimensional integration

We show that a very simple randomised algorithm for numerical integration can produce a near optimal rate of convergence for integrals of functions in the $d$-dimensional weighted Korobov space. This algorithm uses a lattice rule with a fixed generating vector and the only random element is the choice of the number of function evaluations. For a given computational budget $n$ of a maximum allowed number of function evaluations, we uniformly pick a prime $p$ in the range $n/2 < p \le n$. We show error bounds for the randomised error, which is defined as the worst case expected error, of the form $O(n^{-\alpha - 1/2 + \delta})$, with $\delta > 0$, for a Korobov space with smoothness $\alpha > 1/2$ and general weights. The implied constant in the bound is dimension-independent given the usual conditions on the weights. We present an algorithm that can construct suitable generating vectors \emph{offline} ahead of time at cost $O(d n^4 / \ln n)$ when the weight parameters defining the Korobov spaces are so-called product weights. For this case, numerical experiments confirm our theory that the new randomised algorithm achieves the near optimal rate of the randomised error.

==> DetRanErrorGradients1.txt <==
-1.37
-0.96

==> DetRanErrorGradients2.txt <==
-2.21
-1.8

==> DetRanErrorVals1.txt <==
N ERan RanOptLine EDet DetOptLine
97 0.010936998511342626 0.010936998511342626 0.024823128950407565 0.024823128950407565
113 0.008170231085885014 0.00869837424604331 0.021785033035074255 0.021308349629995872
137 0.007000273830389346 0.006515907398616063 0.017949868171647315 0.017575500059777618
163 0.005349966307542569 0.005020816484465205 0.015011172162712399 0.014772046062512477
197 0.004078780279756238 0.0037788218263222367 0.012712195823602987 0.012222555879134688
239 0.0031701888162236533 0.002827866499109644 0.01041061917666599 0.01007465903008173
283 0.0024292628252509593 0.0021947047374945893 0.008788738814109142 0.008508280947666197
337 0.0020396238354580373 0.0016889270952836744 0.007402600058524152 0.007144936226081703
409 0.0015442587376362869 0.0012631961472112847 0.006206906416487664 0.005887147941783701
491 0.0011918218724611105 0.0009603587910222988 0.005257663123165933 0.0049039582651518
593 0.0009399914634393265 0.0007235586076173723 0.004345781570687099 0.004060444364569197
709 0.0007167248369023461 0.0005534602075653176 0.003658512913839105 0.003396112141311049
853 0.0005616375033920874 0.00041940365184615853 0.0030742705881065856 0.0028227942651694415
1021 0.00043122773534748956 0.00032027065005088936 0.002587609851364349 0.002358318813114137
1223 0.0003376966091018583 0.00024429583842984774 0.0021508948171123023 0.0019688009061239035
1471 0.00026201351987037197 0.00018519819317242963 0.0018264640559573916 0.001636875260495944
1759 0.00020245931173751405 0.0001416305674623544 0.001548900380081725 0.0013688706698064433
2113 0.00015868608340595318 0.00010757379966650556 0.001267413548749824 0.0011395378647371195
2539 0.00012374962663387517 8.166983968611654e-05 0.0010744747214710964 0.0009483432485976895
3049 9.52923712628522e-05 6.206112127766722e-05 0.0008947769228716718 0.0007897158111477644

==> DetRanErrorVals2.txt <==
N ERan RanOptLine EDet DetOptLine
97 0.00034762375217605574 0.0003476237521760558 0.0005653842931588509 0.0005653842931588509
113 0.00022940564440962602 0.00023732455209419024 0.0004881004505897211 0.0004166106049284695
137 0.00016843679074421004 0.00014663490451501536 0.0003221573140451395 0.0002834301675279251
163 0.0001120625290154381 9.49663546432202e-05 0.00023104039959008835 0.00020022209395655188
197 7.481655940080248e-05 5.913889604201846e-05 0.00016604642602315286 0.00013707389559977396
239 4.693312981388428e-05 3.647909254218233e-05 0.00011724198116745429 9.313038662368704e-05
283 3.1165645940437955e-05 2.3909620877886627e-05 7.909742274645814e-05 6.64223652977516e-05
337 2.306500484486906e-05 1.5451264479933795e-05 6.129415650038805e-05 4.684113459070368e-05
409 1.4409130087543643e-05 9.522051117639731e-06 4.2566543453055315e-05 3.18009864499353e-05
491 9.643987318392653e-06 6.0302462642690435e-06 3.195238451503043e-05 2.2066030978516046e-05
593 6.588268313505843e-06 3.76185494332676e-06 2.2909371077022805e-05 1.5127871298742858e-05
709 4.287755729817493e-06 2.4067068310679486e-06 1.6863414422160682e-05 1.058265741957947e-05
853 2.9562942427723992e-06 1.5158848085207293e-06 1.113986134766077e-05 7.311208099860814e-06
1021 1.943559317073866e-06 9.671067698055498e-07 8.280716187668412e-06 5.103119326975461e-06
1223 1.3077413915345003e-06 6.158467246805667e-07 6.2919436310800466e-06 3.556594018255731e-06
1471 8.814386380416305e-07 3.8815670878976433e-07 4.284984297037244e-06 2.458452730275296e-06
1759 5.765420830891461e-07 2.4824138176607193e-07 3.12448605375891e-06 1.7193153037466141e-06
2113 3.819467311494439e-07 1.569603780169589e-07 2.272170572186847e-06 1.1914839971186924e-06
2539 2.541947679107186e-07 9.917039120257037e-08 1.8407608946183036e-06 8.252049150746002e-07
3049 1.666000468656264e-07 6.275454971165865e-08 1.0945001797946605e-06 5.722322879931306e-07
